Lara Mini Base: Language Diversity as a Resource, Not a Trade-off

General-purpose language models are trained mostly on English: over open models we review, at most, non-English pretraining data makes up only a 12% share. Models built for European languages give them far more, but score well below general-purpose models of the same size. A common concern is that, in small models, languages compete for capacity. We present Lara Mini base, a model trained from scratch on 6T tokens in English and 44 other languages, which together cover all 24 official languages of the European Union. As training progresses, the 44 other languages together come to outweigh English. To give these languages enough capacity at low cost, Lara Mini base uses a mixture of experts architecture with 7.2B total and 0.6B active parameters. Among open base models with up to 2B active parameters, it achieves the highest average score across standard English, multilingual, math, and code benchmarks, ahead of models trained on 4 to 6 times as many tokens. Its margin is largest on multilingual benchmarks in the languages it supports and on math benchmarks. It supports contexts of up to 128k tokens. We find that our MoE architecture reduces capacity competition between languages. For a single user on one GPU, without quantization, it generates text at least 1.8 times faster than any model with a higher average score. We release the weights of Lara Mini base under the CC BY-NC-SA 4.0 license. In addition, we will release T-HellaSwag, a higher-quality machine translation of the commonsense reasoning benchmark HellaSwag into 110 language variants.

==> figures/data/expert-routing.csv <==
layer,jsd_mean,jsd_min,jsd_max,jsd_english
1,0.0299,0.0114,0.0698,0.0246
2,0.0564,0.0235,0.1221,0.0235
3,0.0178,0.0065,0.0462,0.0141
4,0.0618,0.0227,0.1467,0.0227
5,0.0605,0.0208,0.1123,0.0208
6,0.0549,0.0195,0.1030,0.0259
7,0.0416,0.0188,0.0965,0.0348
8,0.0238,0.0069,0.0871,0.0178
9,0.0209,0.0076,0.0392,0.0158
10,0.0086,0.0026,0.0373,0.0090
11,0.0144,0.0043,0.0425,0.0242
12,0.0049,0.0017,0.0159,0.0153
13,0.0068,0.0027,0.0152,0.0109
14,0.0082,0.0025,0.0264,0.0086
15,0.0095,0.0038,0.0227,0.0133
16,0.0108,0.0032,0.0314,0.0214
17,0.0138,0.0035,0.0579,0.0259
18,0.0341,0.0124,0.1025,0.0416
19,0.0254,0.0067,0.0732,0.0473
20,0.0476,0.0179,0.1106,0.0494
21,0.0459,0.0159,0.1295,0.0404
22,0.0517,0.0240,0.0948,0.0265
23,0.0623,0.0163,0.1355,0.0295
24,0.0569,0.0197,0.1162,0.0197
25,0.0477,0.0203,0.0976,0.0322
26,0.0475,0.0173,0.1259,0.0251
27,0.0636,0.0258,0.1205,0.0258
28,0.0775,0.0220,0.1426,0.0220
29,0.0820,0.0232,0.1396,0.0232
30,0.1136,0.0354,0.2207,0.0354
31,0.1165,0.0371,0.2166,0.0371
32,0.1034,0.0420,0.2341,0.0420
33,0.1211,0.0638,0.2147,0.0650
34,0.1657,0.0945,0.2935,0.1924


==> figures/data/heldout-fixed.csv <==
tokens,loss
0.2097,1.8488
0.4194,1.8338
0.6291,1.7973
0.8389,1.7905
1.0486,1.7804
1.2583,1.7760
1.4680,1.7724
1.6777,1.7679
1.8874,1.7660
2.0972,1.7645
2.3069,1.7618
2.5166,1.7604
2.7263,1.7581
2.9360,1.7562
3.1457,1.7546
3.3554,1.7536
3.5652,1.7525
3.7749,1.7511
3.9846,1.7503
4.1943,1.7491
4.4040,1.7494
4.6137,1.7486
4.8234,1.7529
5.0332,1.7548
5.2429,1.7554
5.4526,1.7364
5.6623,1.6946
5.8720,1.6512
6.0000,1.6276


==> figures/data/languages.csv <==
idx,code,name,tier,group,tokens,epochs,share,natural,eu,t12,oth
0,rus_Cyrl,Russian,T1,t12,177.24,0.29,8.12,19.90,nan,8.12,nan
1,spa_Latn,Spanish,T1,eu,169.18,0.33,7.75,8.05,7.75,nan,nan
2,deu_Latn,German,T1,eu,162.43,0.35,7.44,7.43,7.44,nan,nan
3,fra_Latn,French,T1,eu,155.68,0.37,7.13,6.83,7.13,nan,nan
4,cmn_Hani,Chinese (Simpl.),T1,t12,138.26,0.48,6.33,12.10,nan,6.33,nan
5,ita_Latn,Italian,T1,eu,119.32,0.44,5.46,4.00,5.46,nan,nan
6,por_Latn,Portuguese,T1,eu,113.01,0.43,5.17,3.59,5.17,nan,nan
7,jpn_Jpan,Japanese,T1,t12,109.31,0.28,5.00,7.55,nan,5.00,nan
8,pol_Latn,Polish,T2,eu,76.86,0.42,3.52,2.96,3.52,nan,nan
9,nld_Latn,Dutch,T2,eu,64.89,0.44,2.97,2.11,2.97,nan,nan
10,ell_Grek,Greek,T2,eu,62.06,0.37,2.84,1.93,2.84,nan,nan
11,ces_Latn,Czech,T2,eu,54.65,0.44,2.50,1.50,2.50,nan,nan
12,swe_Latn,Swedish,T2,eu,51.39,0.46,2.35,1.32,2.35,nan,nan
13,hun_Latn,Hungarian,T2,eu,48.99,0.44,2.24,1.20,2.24,nan,nan
14,kor_Hang,Korean,T1,t12,42.89,0.46,1.96,1.16,nan,1.96,nan
15,dan_Latn,Danish,T2,eu,40.94,0.28,1.87,0.84,1.87,nan,nan
16,fin_Latn,Finnish,T2,eu,39.63,0.29,1.81,0.78,1.81,nan,nan
17,tur_Latn,Turkish,T2,t12,35.93,0.48,1.65,1.46,nan,1.65,nan
18,ind_Latn,Indonesian,T2,t12,35.49,0.46,1.62,1.41,nan,1.62,nan
19,cmn_Hant,Chinese (Trad.),T1,t12,33.97,0.54,1.55,0.73,nan,1.55,nan
20,bul_Cyrl,Bulgarian,T2,eu,33.53,0.34,1.54,0.56,1.54,nan,nan
21,arb_Arab,Arabic,T2,t12,33.10,0.32,1.52,1.23,nan,1.52,nan
22,ukr_Cyrl,Ukrainian,T2,t12,31.35,0.16,1.44,1.11,nan,1.44,nan
23,tha_Thai,Thai,T2,t12,31.35,0.16,1.44,1.10,nan,1.44,nan
24,ron_Latn,Romanian,T3,eu,30.48,0.44,1.40,1.04,1.40,nan,nan
25,slk_Latn,Slovak,T2,eu,30.48,0.37,1.40,0.46,1.40,nan,nan
26,pes_Arab,Persian,T4,oth,28.31,0.30,1.30,2.03,nan,nan,1.30
27,hrv_Latn,Croatian,T2,eu,25.69,0.44,1.18,0.33,1.18,nan,nan
28,nob_Latn,Norwegian,T2,t12,22.43,0.22,1.03,0.57,nan,1.03,nan
29,vie_Latn,Vietnamese,T3,oth,22.21,0.44,1.02,1.26,nan,nan,1.02
30,hin_Deva,Hindi,T3,oth,17.20,0.13,0.79,0.74,nan,nan,0.79
31,lit_Latn,Lithuanian,T3,eu,16.55,0.30,0.76,0.31,0.76,nan,nan
32,cat_Latn,Catalan,T2,t12,15.24,0.34,0.70,0.26,nan,0.70,nan
33,heb_Hebr,Hebrew,T2,t12,14.59,0.35,0.67,0.24,nan,0.67,nan
34,slv_Latn,Slovenian,T3,eu,14.37,0.35,0.66,0.24,0.66,nan,nan
35,ben_Beng,Bengali,T4,oth,13.94,0.16,0.64,0.49,nan,nan,0.64
36,ekk_Latn,Estonian,T3,eu,13.50,0.38,0.62,0.20,0.62,nan,nan
37,lvs_Latn,Latvian,T3,eu,12.85,0.40,0.59,0.18,0.59,nan,nan
38,zsm_Latn,Malay,T2,t12,11.98,0.41,0.55,0.16,nan,0.55,nan
39,bos_Latn,Bosnian,T3,oth,10.45,0.21,0.48,0.28,nan,nan,0.48
40,srp_Cyrl,Serbian,T3,oth,8.27,0.27,0.38,0.17,nan,nan,0.38
41,azj_Latn,Azerbaijani,T3,oth,7.62,0.29,0.35,0.15,nan,nan,0.35
42,mlt_Latn,Maltese,T3,eu,3.45,1.46,0.16,0.01,0.16,nan,nan
43,gle_Latn,Irish,T3,eu,3.15,1.60,0.14,0.01,0.14,nan,nan


==> figures/data/pareto-speed-frontier.csv <==
cps,overall
2600,24.2
1567,24.2
1567,42.6
1088,42.6
1088,57.0
596,57.0
596,57.5
465,57.5
465,61.7
440,61.7
440,63.7
281,63.7
281,65.9
200,65.9


==> figures/data/pareto-speed.csv <==
name,cps,overall,ours,grp
Apertus-v1.1-0.5B,2243,24.2,0,1
Qwen3-0.6B,1567,42.6,0,1
Qwen3.5-0.8B,1561,39.7,0,1
EuroMoE-2.6B-A0.6B,1440,29.4,0,1
Apertus-v1.1-1.5B,1392,31.2,0,1
LFM2.5-1.2B,1362,40.3,0,1
Llama-3.2-1B,1351,31.2,0,1
Lara Mini Base,1088,57.0,1,1
Gemma-3-1B,1068,26.2,0,1
EuroLLM-1.7B,1037,27.6,0,1
OLMoE-1B-7B,1005,37.7,0,1
LFM2.5-8B-A1B,995,50.8,0,1
Luciole-1B,987,31.3,0,1
granite-4.0-h-1b,918,44.5,0,1
Qwen3.5-2B,904,48.9,0,1
Qwen3-1.7B,872,53.8,0,1
granite-3.1-3b-a800m,842,39.5,0,1
Qwen2.5-1.5B,833,47.6,0,1
Falcon-H1-0.5B,796,41.2,0,1
Hunyuan-1.8B,781,52.2,0,1
Falcon-H1-1.5B,771,48.8,0,1
salamandra-2b,756,25.4,0,2
SmolLM2-1.7B,754,36.8,0,1
granite-4.0-1b,749,47.2,0,1
granite-4.0-h-tiny,745,53.9,0,1
Gemma-4-E2B,655,41.9,0,1
moe-7b-1b,613,44.8,0,1
MiniCPM5-2B,596,57.5,0,2
Trinity-Nano,573,50.7,0,1
tiny-aya,542,46.3,0,2
SmolLM3-3B,538,52.0,0,2
granite-4.1-3b,484,53.5,0,2
Qwen3.5-4B,465,61.7,0,2
Qwen3-4B,440,63.7,0,2
Falcon-H1-1.5B-Deep,432,53.2,0,1
Bielik-1.5B,432,40.9,0,1
Hunyuan-4B,427,63.1,0,2
Gemma-4-E4B,383,55.4,0,2
Qwen2.5-7B,300,62.5,0,3
Apertus-v1.5-8B,294,55.8,0,3
Llama-3.1-8B,298,51.2,0,3
Llama-3-8B,298,50.4,0,3
Qwen3-8B,281,65.9,0,3
Teuken-7B,274,33.4,0,3
Gemma-7B,258,50.8,0,3
Mistral-7B-v0.3,257,44.8,0,3


==> figures/data/per-language.csv <==
code,name,tokens,n_bench,rel,eu,t12,oth,en,one
bos_Latn,Bosnian,10.45,2,2.49,nan,nan,2.49,nan,nan
eng_Latn,English,2487.00,6,10.47,nan,nan,nan,10.47,nan
swe_Latn,Swedish,51.39,4,7.40,7.40,nan,nan,nan,nan
ita_Latn,Italian,119.32,7,5.20,5.20,nan,nan,nan,nan
spa_Latn,Spanish,169.18,9,6.37,6.37,nan,nan,nan,nan
ukr_Cyrl,Ukrainian,31.35,5,4.47,nan,4.47,nan,nan,nan
cat_Latn,Catalan,15.24,4,4.27,nan,4.27,nan,nan,nan
nld_Latn,Dutch,64.89,5,3.13,3.13,nan,nan,nan,nan
fra_Latn,French,155.68,9,4.09,4.09,nan,nan,nan,nan
ind_Latn,Indonesian,35.49,7,1.49,nan,1.49,nan,nan,nan
srp_Cyrl,Serbian,8.27,5,2.77,nan,nan,2.77,nan,nan
hrv_Latn,Croatian,25.69,5,2.75,2.75,nan,nan,nan,nan
rus_Cyrl,Russian,177.24,7,3.23,nan,3.23,nan,nan,nan
dan_Latn,Danish,40.94,4,2.26,2.26,nan,nan,nan,nan
slk_Latn,Slovak,30.48,4,2.17,2.17,nan,nan,nan,nan
ron_Latn,Romanian,30.48,4,1.73,1.73,nan,nan,nan,nan
ces_Latn,Czech,54.65,4,1.62,1.62,nan,nan,nan,nan
por_Latn,Portuguese,113.01,6,1.07,1.07,nan,nan,nan,nan
nob_Latn,Norwegian,22.43,4,1.33,nan,1.33,nan,nan,nan
bul_Cyrl,Bulgarian,33.53,6,2.68,2.68,nan,nan,nan,nan
deu_Latn,German,162.43,9,1.68,1.68,nan,nan,nan,nan
vie_Latn,Vietnamese,22.21,7,0.58,nan,nan,0.58,nan,nan
fin_Latn,Finnish,39.63,5,0.49,0.49,nan,nan,nan,nan
jpn_Jpan,Japanese,109.31,8,-0.32,nan,-0.32,nan,nan,nan
pol_Latn,Polish,76.86,5,-0.03,-0.03,nan,nan,nan,nan
ekk_Latn,Estonian,13.50,6,-2.16,-2.16,nan,nan,nan,nan
lit_Latn,Lithuanian,16.55,5,-0.72,-0.72,nan,nan,nan,nan
cmn_Hani,Chinese (Simpl.),138.26,10,-2.17,nan,-2.17,nan,nan,nan
pes_Arab,Persian,28.31,5,-1.95,nan,nan,-1.95,nan,nan
zsm_Latn,Malay,11.98,5,-2.12,nan,-2.12,nan,nan,nan
lvs_Latn,Latvian,12.85,2,-4.83,-4.83,nan,nan,nan,nan
heb_Hebr,Hebrew,14.59,5,-2.81,nan,-2.81,nan,nan,nan
slv_Latn,Slovenian,14.37,4,-2.46,-2.46,nan,nan,nan,nan
mlt_Latn,Maltese,3.45,2,-5.24,-5.24,nan,nan,nan,nan
tur_Latn,Turkish,35.93,7,-3.33,nan,-3.33,nan,nan,nan
tha_Thai,Thai,31.35,7,-3.78,nan,-3.78,nan,nan,nan
kor_Hang,Korean,42.89,7,-3.74,nan,-3.74,nan,nan,nan
hun_Latn,Hungarian,48.99,5,-4.05,-4.05,nan,nan,nan,nan
ell_Grek,Greek,62.06,6,-2.34,-2.34,nan,nan,nan,nan
cmn_Hant,Chinese (Trad.),33.97,4,-4.01,nan,-4.01,nan,nan,nan
gle_Latn,Irish,3.15,1,-6.88,-6.88,nan,nan,nan,-6.88
hin_Deva,Hindi,17.20,7,-4.39,nan,nan,-4.39,nan,nan
arb_Arab,Arabic,33.10,7,-4.90,nan,-4.90,nan,nan,nan
ben_Beng,Bengali,13.94,7,-8.86,nan,nan,-8.86,nan,nan
azj_Latn,Azerbaijani,7.62,5,-10.56,nan,nan,-10.56,nan,nan


==> figures/data/scores-over-training.csv <==
tokens,overall,english,multilingual,math,code
0.4194,36.58,54.36,45.45,18.32,28.21
1.4680,41.07,57.85,48.55,27.24,30.65
1.8874,42.48,58.81,49.54,28.14,33.45
2.9360,42.66,59.32,50.18,28.96,32.19
4.6137,44.08,59.58,51.14,32.61,33.00
5.2429,46.46,60.11,51.33,37.45,36.93
5.6623,53.82,63.69,54.87,54.77,41.97
6.0000,56.96,66.47,57.01,60.07,44.31


==> figures/data/training-curves.csv <==
tokens,loss,gradnorm,lbl
0.0198,2.2267,0.1752,1.0774
0.0260,2.1366,0.1613,1.0683
0.0321,2.0819,0.1746,1.0633
0.0383,2.0455,0.1816,1.0599
0.0444,2.0173,0.1845,1.0575
0.0505,1.9955,0.1968,1.0555
0.0567,1.9792,0.2190,1.0538
0.0628,1.9647,0.2187,1.0526
0.0690,1.9521,0.2107,1.0516
0.0751,1.9425,0.2097,1.0508
0.0813,1.9337,0.2560,1.0501
0.0874,1.9263,0.2725,1.0497
0.0935,1.9195,0.2564,1.0493
0.0997,1.9125,0.2685,1.0488
0.1058,1.9069,0.2665,1.0483
0.1120,1.9027,0.2518,1.0485
0.1181,1.8979,0.2560,1.0482
0.1242,1.8938,0.2740,1.0478
0.1304,1.8899,0.2837,1.0478
0.1365,1.8866,0.2994,1.0470
0.1427,1.8839,0.3106,1.0467
0.1488,1.8803,0.3047,1.0462
0.1549,1.8777,0.2899,1.0458
0.1611,1.8750,0.2783,1.0459
0.1672,1.8729,0.2869,1.0456
0.1734,1.8709,0.3080,1.0453
0.1795,1.8679,0.3262,1.0447
0.1856,1.8661,0.3215,1.0443
0.1918,1.8631,0.3161,1.0437
0.1979,1.8611,0.3192,1.0438
0.2040,1.8587,0.3197,1.0433
0.2102,1.8574,0.3215,1.0430
0.2163,1.8561,0.3194,1.0429
0.2224,1.8541,0.3224,1.0426
0.2285,1.8525,0.3338,1.0422
0.2347,1.8511,0.3336,1.0422
0.2408,1.8501,0.3388,1.0418
0.2469,1.8483,0.3448,1.0418
0.2531,1.8472,0.3492,1.0416
0.2592,1.8447,0.3478,1.0415
0.2653,1.8448,0.3505,1.0413
0.2715,1.8441,0.3542,1.0411
0.2776,1.8421,0.3620,1.0409
0.2837,1.8410,0.3678,1.0407
0.2899,1.8399,0.3755,1.0405
0.2960,1.8389,0.3742,1.0404
0.3021,1.8382,0.3603,1.0404
0.3083,1.8376,0.3761,1.0403
0.3144,1.8369,0.3871,1.0403
0.3205,1.8361,0.3856,1.0403
0.3267,1.8365,0.3749,1.0404
0.3328,1.8358,0.3835,1.0409
0.3389,1.8351,0.3910,1.0411
0.3451,1.8349,0.3952,1.0412
0.3512,1.8364,0.3961,1.0415
0.3573,1.8357,0.4025,1.0418
0.3635,1.8344,0.4159,1.0410
0.3696,1.8333,0.4146,1.0409
0.3757,1.8311,0.4049,1.0404
0.3818,1.8294,0.4028,1.0402
0.3880,1.8300,0.4182,1.0405
0.3941,1.8298,0.4254,1.0409
0.4002,1.8314,0.4260,1.0416
0.4064,1.8308,0.4272,1.0414
0.4125,1.8462,0.4133,1.0499
0.4186,1.8457,0.4313,1.0486
0.4248,1.8399,0.4285,1.0455
0.4309,1.8378,0.4295,1.0450
0.4370,1.8327,0.4357,1.0423
0.4432,1.8299,0.4610,1.0415
0.4493,1.8464,0.4628,1.0507
0.4554,1.8303,0.4635,1.0405
0.4616,1.8237,0.4426,1.0388
0.4677,1.8208,0.4545,1.0386
0.4738,1.8194,0.4625,1.0383
0.4800,1.8191,0.4588,1.0382
0.4861,1.8175,0.4662,1.0380
0.4922,1.8168,0.4735,1.0379
0.4984,1.8171,0.4724,1.0379
0.5045,1.8154,0.4750,1.0374
0.5106,1.8154,0.4697,1.0376
0.5168,1.8147,0.4680,1.0375
0.5229,1.8142,0.4811,1.0374
0.5290,1.8134,0.4901,1.0373
0.5352,1.8134,0.4889,1.0374
0.5413,1.8134,0.4841,1.0375
0.5474,1.8117,0.4863,1.0372
0.5535,1.8115,0.4975,1.0371
0.5597,1.8114,0.5058,1.0372
0.5658,1.8112,0.5119,1.0369
0.5719,1.8106,0.5058,1.0370
0.5781,1.8101,0.5059,1.0370
0.5842,1.8093,0.5084,1.0367
0.5903,1.8087,0.4986,1.0366
0.5965,1.8086,0.5070,1.0365
0.6026,1.8078,0.5144,1.0363
0.6087,1.8070,0.5102,1.0364
0.6149,1.8067,0.5151,1.0366
0.6210,1.8076,0.5100,1.0365
0.6271,1.8067,0.5013,1.0364
0.6333,1.8059,0.5085,1.0366
0.6394,1.8054,0.5139,1.0364
0.6455,1.8051,0.5190,1.0364
0.6517,1.8050,0.5201,1.0363
0.6578,1.8047,0.5358,1.0365
0.6639,1.8040,0.5359,1.0364
0.6701,1.8042,0.5289,1.0365
0.6762,1.8039,0.5100,1.0362
0.6823,1.8037,0.5214,1.0364
0.6885,1.8029,0.5414,1.0365
0.6946,1.8036,0.5503,1.0363
0.7007,1.8028,0.5527,1.0363
0.7068,1.8026,0.5472,1.0363
0.7130,1.8021,0.5230,1.0361
0.7191,1.8019,0.5204,1.0364
0.7252,1.8026,0.5344,1.0365
0.7314,1.8019,0.5356,1.0365
0.7375,1.8010,0.5404,1.0363
0.7436,1.8007,0.5510,1.0360
0.7498,1.8003,0.5589,1.0362
0.7559,1.8006,0.5402,1.0359
0.7620,1.8002,0.5298,1.0360
0.7682,1.8007,0.5467,1.0361
0.7743,1.7992,0.5484,1.0362
0.7804,1.7998,0.5430,1.0361
0.7866,1.7989,0.5448,1.0358
0.7927,1.7994,0.5648,1.0359
0.7988,1.7976,0.5597,1.0358
0.8050,1.7978,0.5424,1.0356
0.8111,1.7972,0.5466,1.0357
0.8172,1.7977,0.5669,1.0358
0.8234,1.7969,0.5678,1.0357
0.8295,1.7965,0.5598,1.0355
0.8356,1.7971,0.5594,1.0356
0.8418,1.7965,0.5655,1.0359
0.8479,1.7960,0.5525,1.0356
0.8540,1.7959,0.5548,1.0356
0.8602,1.7952,0.5673,1.0356
0.8663,1.7956,0.5643,1.0357
0.8724,1.7946,0.5738,1.0355
0.8785,1.7938,0.5807,1.0353
0.8847,1.7946,0.5854,1.0357
0.8908,1.7949,0.5779,1.0356
0.8969,1.7939,0.5806,1.0352
0.9031,1.7927,0.5849,1.0352
0.9092,1.7929,0.6065,1.0351
0.9153,1.7935,0.6044,1.0353
0.9215,1.7933,0.6101,1.0351
0.9276,1.7929,0.6261,1.0352
0.9337,1.7926,0.6216,1.0353
0.9399,1.7919,0.6026,1.0354
0.9460,1.7928,0.6042,1.0354
0.9521,1.7926,0.6213,1.0353
0.9583,1.7925,0.6170,1.0352
0.9644,1.7923,0.6138,1.0353
0.9705,1.7911,0.6273,1.0353
0.9767,1.7920,0.6194,1.0352
0.9828,1.7907,0.5916,1.0354
0.9889,1.7906,0.5799,1.0353
0.9951,1.7905,0.6027,1.0351
1.0012,1.7904,0.6346,1.0353
1.0073,1.7911,0.6190,1.0352
1.0135,1.7905,0.5904,1.0352
1.0196,1.7907,0.6066,1.0351
1.0257,1.7899,0.6363,1.0353
1.0318,1.7897,0.6326,1.0350
1.0380,1.7890,0.6240,1.0349
1.0441,1.7890,0.6159,1.0351
1.0502,1.7899,0.6220,1.0349
1.0564,1.7886,0.6371,1.0351
1.0625,1.7889,0.6450,1.0350
1.0686,1.7888,0.6443,1.0350
1.0748,1.7886,0.6317,1.0351
1.0809,1.7884,0.6372,1.0349
1.0870,1.7887,0.6569,1.0352
1.0932,1.7886,0.6608,1.0354
1.0993,1.7878,0.6734,1.0350
1.1054,1.7879,0.6599,1.0350
1.1116,1.7874,0.6338,1.0350
1.1177,1.7879,0.6273,1.0351
1.1238,1.7875,0.6434,1.0351
1.1300,1.7874,0.6561,1.0353
1.1361,1.7871,0.6563,1.0349
1.1422,1.7869,0.6569,1.0348
1.1484,1.7864,0.6686,1.0346
1.1545,1.7866,0.6797,1.0347
1.1606,1.7861,0.6688,1.0348
1.1668,1.7864,0.6567,1.0349
1.1729,1.7867,0.6507,1.0349
1.1790,1.7852,0.6483,1.0348
1.1852,1.7865,0.6444,1.0350
1.1913,1.7860,0.6687,1.0351
1.1974,1.7861,0.6797,1.0349
1.2035,1.7863,0.6703,1.0348
1.2097,1.7862,0.6480,1.0350
1.2158,1.7848,0.6544,1.0349
1.2219,1.7843,0.6874,1.0347
1.2281,1.7854,0.6674,1.0348
1.2342,1.7845,0.6209,1.0350
1.2403,1.7848,0.6461,1.0350
1.2465,1.7847,0.6835,1.0350
1.2526,1.7844,0.6668,1.0351
1.2587,1.7840,0.6475,1.0348
1.2649,1.7839,0.6821,1.0347
1.2710,1.7852,0.7151,1.0347
1.2771,1.7832,0.6954,1.0348
1.2833,1.7831,0.6816,1.0346
1.2894,1.7835,0.6797,1.0346
1.2955,1.7830,0.6669,1.0347
1.3017,1.7831,0.6483,1.0348
1.3078,1.7826,0.6433,1.0346
1.3139,1.7823,0.6656,1.0346
1.3201,1.7824,0.6853,1.0348
1.3262,1.7825,0.6886,1.0349
1.3323,1.7824,0.6875,1.0346
1.3385,1.7822,0.7039,1.0346
1.3446,1.7827,0.7097,1.0347
1.3507,1.7829,0.6953,1.0347
1.3568,1.7819,0.6743,1.0347
1.3630,1.7823,0.6840,1.0346
1.3691,1.7821,0.7027,1.0347
1.3752,1.7822,0.7017,1.0346
1.3814,1.7815,0.6862,1.0347
1.3875,1.7821,0.6986,1.0345
1.3936,1.7814,0.6988,1.0347
1.3998,1.7818,0.7015,1.0346
1.4059,1.7813,0.7070,1.0346
1.4120,1.7814,0.7174,1.0346
1.4182,1.7810,0.7230,1.0346
1.4243,1.7809,0.7121,1.0345
1.4304,1.7802,0.6896,1.0345
1.4366,1.7810,0.7021,1.0346
1.4427,1.7804,0.6954,1.0347
1.4488,1.7804,0.6887,1.0347
1.4550,1.7806,0.6951,1.0348
1.4611,1.7807,0.7190,1.0345
1.4672,1.7804,0.7353,1.0346
1.4734,1.7807,0.7230,1.0347
1.4795,1.7807,0.7181,1.0347
1.4856,1.7803,0.7037,1.0345
1.4918,1.7797,0.7120,1.0347
1.4979,1.7802,0.7270,1.0348
1.5040,1.7806,0.7407,1.0347
1.5102,1.7804,0.7493,1.0350
1.5163,1.7801,0.7359,1.0346
1.5224,1.7800,0.7287,1.0349
1.5285,1.7796,0.7077,1.0345
1.5347,1.7794,0.7216,1.0348
1.5408,1.7798,0.7286,1.0346
1.5469,1.7789,0.7424,1.0344
1.5531,1.7790,0.7378,1.0346
1.5592,1.7792,0.7424,1.0345
1.5653,1.7799,0.7556,1.0347
1.5715,1.7789,0.7430,1.0349
1.5776,1.7785,0.7171,1.0347
1.5837,1.7780,0.7281,1.0346
1.5899,1.7778,0.7581,1.0343
1.5960,1.7787,0.7668,1.0346
1.6021,1.7787,0.7517,1.0346
1.6083,1.7788,0.7286,1.0343
1.6144,1.7786,0.7396,1.0348
1.6205,1.7780,0.7477,1.0346
1.6267,1.7778,0.7376,1.0344
1.6328,1.7781,0.7385,1.0345
1.6389,1.7780,0.7240,1.0347
1.6451,1.7783,0.7249,1.0349
1.6512,1.7773,0.7299,1.0345
1.6573,1.7769,0.7483,1.0342
1.6635,1.7774,0.7715,1.0347
1.6696,1.7787,0.7918,1.0346
1.6757,1.7774,0.7643,1.0344
1.6818,1.7773,0.7173,1.0345
1.6880,1.7768,0.7256,1.0343
1.6941,1.7762,0.7467,1.0343
1.7002,1.7773,0.7593,1.0345
1.7064,1.7771,0.7649,1.0344
1.7125,1.7767,0.7636,1.0342
1.7186,1.7759,0.7558,1.0343
1.7248,1.7766,0.7536,1.0345
1.7309,1.7764,0.7484,1.0345
1.7370,1.7760,0.7411,1.0343
1.7432,1.7756,0.7437,1.0344
1.7493,1.7757,0.7474,1.0345
1.7554,1.7752,0.7487,1.0343
1.7616,1.7751,0.7388,1.0342
1.7677,1.7758,0.7585,1.0343
1.7738,1.7741,0.7804,1.0342
1.7800,1.7757,0.7867,1.0343
1.7861,1.7752,0.7627,1.0344
1.7922,1.7755,0.7363,1.0343
1.7984,1.7757,0.7648,1.0344
1.8045,1.7754,0.8144,1.0343
1.8106,1.7758,0.8084,1.0343
1.8168,1.7752,0.7792,1.0344
1.8229,1.7758,0.7832,1.0344
1.8290,1.7744,0.8272,1.0344
1.8352,1.7751,0.8249,1.0343
1.8413,1.7747,0.7857,1.0346
1.8474,1.7753,0.7705,1.0345
1.8535,1.7751,0.7803,1.0344
1.8597,1.7746,0.7905,1.0345
1.8658,1.7756,0.7721,1.0345
1.8719,1.7742,0.7578,1.0343
1.8781,1.7743,0.7741,1.0342
1.8842,1.7758,0.7920,1.0343
1.8903,1.7736,0.7670,1.0341
1.8965,1.7734,0.7401,1.0343
1.9026,1.7749,0.7246,1.0342
1.9087,1.7744,0.7637,1.0344
1.9149,1.7740,0.8052,1.0342
1.9210,1.7739,0.8131,1.0341
1.9271,1.7734,0.8003,1.0341
1.9333,1.7733,0.7738,1.0343
1.9394,1.7734,0.7752,1.0344
1.9455,1.7737,0.8038,1.0344
1.9517,1.7730,0.7832,1.0342
1.9578,1.7734,0.7581,1.0343
1.9639,1.7726,0.7667,1.0344
1.9701,1.7731,0.8017,1.0342
1.9762,1.7725,0.8079,1.0342
1.9823,1.7727,0.7782,1.0342
1.9885,1.7726,0.7533,1.0345
1.9946,1.7741,0.7444,1.0344
2.0007,1.7728,0.7712,1.0344
2.0068,1.7734,0.8024,1.0344
2.0130,1.7744,0.7663,1.0347
2.0191,1.7739,0.7685,1.0345
2.0252,1.7742,0.7816,1.0346
2.0314,1.7736,0.7834,1.0343
2.0375,1.7724,0.7872,1.0345
2.0436,1.7729,0.7669,1.0345
2.0498,1.7738,0.7619,1.0347
2.0559,1.7736,0.8005,1.0345
2.0620,1.7738,0.7965,1.0346
2.0682,1.7727,0.7877,1.0345
2.0743,1.7729,0.7803,1.0342
2.0804,1.7725,0.8097,1.0343
2.0866,1.7730,0.8054,1.0344
2.0927,1.7724,0.8019,1.0342
2.0988,1.7723,0.8129,1.0347
2.1050,1.7736,0.8022,1.0347
2.1111,1.7726,0.8301,1.0345
2.1172,1.7728,0.8196,1.0345
2.1234,1.7730,0.8014,1.0345
2.1295,1.7720,0.7885,1.0342
2.1356,1.7714,0.7947,1.0342
2.1418,1.7722,0.8090,1.0344
2.1479,1.7713,0.8177,1.0344
2.1540,1.7717,0.7977,1.0343
2.1602,1.7717,0.7862,1.0344
2.1663,1.7708,0.7789,1.0341
2.1724,1.7707,0.8118,1.0345
2.1785,1.7708,0.8388,1.0343
2.1847,1.7704,0.8217,1.0342
2.1908,1.7708,0.7796,1.0342
2.1969,1.7702,0.7575,1.0342
2.2031,1.7707,0.7583,1.0342
2.2092,1.7710,0.8070,1.0343
2.2153,1.7701,0.8147,1.0344
2.2215,1.7706,0.8047,1.0343
2.2276,1.7710,0.7794,1.0343
2.2337,1.7704,0.7994,1.0342
2.2399,1.7693,0.8275,1.0341
2.2460,1.7696,0.8188,1.0340
2.2521,1.7704,0.8084,1.0344
2.2583,1.7707,0.8073,1.0343
2.2644,1.7701,0.8150,1.0344
2.2705,1.7713,0.8190,1.0347
2.2767,1.7702,0.7889,1.0343
2.2828,1.7700,0.7405,1.0344
2.2889,1.7705,0.7142,1.0346
2.2951,1.7708,0.7165,1.0343
2.3012,1.7700,0.7546,1.0345
2.3073,1.7708,0.7680,1.0345
2.3135,1.7700,0.7261,1.0343
2.3196,1.7702,0.7260,1.0343
2.3257,1.7704,0.7265,1.0345
2.3318,1.7702,0.7317,1.0345
2.3380,1.7692,0.7224,1.0342
2.3441,1.7698,0.6791,1.0343
2.3502,1.7699,0.6520,1.0345
2.3564,1.7700,0.6628,1.0344
2.3625,1.7695,0.7239,1.0342
2.3686,1.7694,0.7881,1.0342
2.3748,1.7700,0.8103,1.0341
2.3809,1.7692,0.8176,1.0342
2.3870,1.7689,0.8015,1.0338
2.3932,1.7698,0.7956,1.0342
2.3993,1.7689,0.7897,1.0340
2.4054,1.7692,0.7668,1.0344
2.4116,1.7691,0.7676,1.0340
2.4177,1.7687,0.7578,1.0342
2.4238,1.7688,0.7813,1.0343
2.4300,1.7693,0.8349,1.0344
2.4361,1.7687,0.8409,1.0342
2.4422,1.7695,0.8383,1.0344
2.4484,1.7693,0.8470,1.0343
2.4545,1.7693,0.8455,1.0342
2.4606,1.7691,0.8621,1.0342
2.4668,1.7691,0.8506,1.0343
2.4729,1.7684,0.7972,1.0342
2.4790,1.7684,0.7621,1.0341
2.4852,1.7677,0.7549,1.0341
2.4913,1.7675,0.8161,1.0339
2.4974,1.7675,0.8656,1.0339
2.5035,1.7681,0.8783,1.0342
2.5097,1.7686,0.8389,1.0342
2.5158,1.7688,0.8205,1.0342
2.5219,1.7678,0.8190,1.0344
2.5281,1.7682,0.8174,1.0342
2.5342,1.7684,0.8451,1.0340
2.5403,1.7677,0.8383,1.0339
2.5465,1.7679,0.7993,1.0344
2.5526,1.7679,0.7790,1.0342
2.5587,1.7691,0.7688,1.0346
2.5649,1.7680,0.7811,1.0344
2.5710,1.7679,0.8101,1.0343
2.5771,1.7667,0.7990,1.0341
2.5833,1.7684,0.7629,1.0344
2.5894,1.7678,0.7549,1.0341
2.5955,1.7670,0.7611,1.0340
2.6017,1.7667,0.7570,1.0340
2.6078,1.7666,0.7363,1.0341
2.6139,1.7671,0.7395,1.0342
2.6201,1.7675,0.7336,1.0340
2.6262,1.7666,0.7304,1.0341
2.6323,1.7666,0.7128,1.0344
2.6385,1.7665,0.7094,1.0340
2.6446,1.7668,0.6927,1.0342
2.6507,1.7669,0.7623,1.0341
2.6568,1.7662,0.8280,1.0340
2.6630,1.7661,0.7824,1.0338
2.6691,1.7666,0.7221,1.0339
2.6752,1.7665,0.7217,1.0339
2.6814,1.7664,0.7710,1.0341
2.6875,1.7670,0.8087,1.0341
2.6936,1.7663,0.7999,1.0339
2.6998,1.7667,0.8064,1.0340
2.7059,1.7660,0.8059,1.0339
2.7120,1.7661,0.7747,1.0340
2.7182,1.7658,0.7398,1.0340
2.7243,1.7655,0.7373,1.0341
2.7304,1.7657,0.7569,1.0341
2.7366,1.7659,0.7416,1.0340
2.7427,1.7651,0.7031,1.0338
2.7488,1.7660,0.7288,1.0339
2.7550,1.7661,0.7615,1.0343
2.7611,1.7662,0.7738,1.0341
2.7672,1.7663,0.7873,1.0340
2.7734,1.7660,0.7990,1.0340
2.7795,1.7651,0.8011,1.0340
2.7856,1.7656,0.7592,1.0339
2.7918,1.7651,0.7306,1.0340
2.7979,1.7656,0.7554,1.0339
2.8040,1.7648,0.8232,1.0340
2.8102,1.7652,0.8211,1.0338
2.8163,1.7641,0.7581,1.0340
2.8224,1.7651,0.7735,1.0339
2.8285,1.7652,0.7909,1.0340
2.8347,1.7654,0.7528,1.0339
2.8408,1.7651,0.7316,1.0340
2.8469,1.7653,0.7341,1.0340
2.8531,1.7645,0.7330,1.0339
2.8592,1.7647,0.7487,1.0339
2.8653,1.7641,0.7738,1.0340
2.8715,1.7657,0.7882,1.0341
2.8776,1.7654,0.7956,1.0343
2.8837,1.7648,0.8280,1.0340
2.8899,1.7642,0.8465,1.0339
2.8960,1.7655,0.8077,1.0341
2.9021,1.7654,0.7705,1.0340
2.9083,1.7641,0.7530,1.0337
2.9144,1.7641,0.7231,1.0339
2.9205,1.7648,0.7232,1.0339
2.9267,1.7650,0.7254,1.0340
2.9328,1.7645,0.7314,1.0340
2.9389,1.7640,0.7107,1.0341
2.9451,1.7648,0.6753,1.0342
2.9512,1.7639,0.6835,1.0339
2.9573,1.7642,0.6803,1.0341
2.9635,1.7643,0.7098,1.0340
2.9696,1.7640,0.7399,1.0339
2.9757,1.7643,0.7636,1.0341
2.9818,1.7646,0.7600,1.0340
2.9880,1.7643,0.6961,1.0340
2.9941,1.7640,0.6929,1.0342
3.0002,1.7643,0.7408,1.0340
3.0064,1.7640,0.7590,1.0339
3.0125,1.7635,0.7656,1.0338
3.0186,1.7629,0.7049,1.0339
3.0248,1.7638,0.6479,1.0340
3.0309,1.7631,0.6230,1.0340
3.0370,1.7634,0.6031,1.0337
3.0432,1.7621,0.6250,1.0337
3.0493,1.7632,0.6682,1.0339
3.0554,1.7632,0.6952,1.0338
3.0616,1.7629,0.7040,1.0339
3.0677,1.7638,0.6968,1.0339
3.0738,1.7635,0.7061,1.0339
3.0800,1.7636,0.7717,1.0338
3.0861,1.7642,0.7689,1.0341
3.0922,1.7648,0.6861,1.0339
3.0984,1.7625,0.6200,1.0337
3.1045,1.7637,0.6143,1.0338
3.1106,1.7624,0.6384,1.0340
3.1168,1.7629,0.6529,1.0340
3.1229,1.7637,0.7240,1.0339
3.1290,1.7636,0.7849,1.0341
3.1351,1.7632,0.7413,1.0337
3.1413,1.7630,0.6971,1.0337
3.1474,1.7641,0.7489,1.0338
3.1535,1.7630,0.8248,1.0335
3.1597,1.7628,0.8063,1.0337
3.1658,1.7621,0.7886,1.0338
3.1719,1.7627,0.7446,1.0338
3.1781,1.7623,0.7170,1.0338
3.1842,1.7618,0.7322,1.0337
3.1903,1.7621,0.7201,1.0337
3.1965,1.7612,0.7067,1.0337
3.2026,1.7629,0.7766,1.0337
3.2087,1.7624,0.7294,1.0340
3.2149,1.7625,0.6974,1.0338
3.2210,1.7625,0.7392,1.0338
3.2271,1.7623,0.8097,1.0338
3.2333,1.7624,0.7784,1.0339
3.2394,1.7628,0.7643,1.0341
3.2455,1.7622,0.7528,1.0339
3.2517,1.7622,0.7078,1.0339
3.2578,1.7623,0.7246,1.0338
3.2639,1.7623,0.7781,1.0338
3.2701,1.7624,0.8463,1.0338
3.2762,1.7621,0.8951,1.0336
3.2823,1.7616,0.8742,1.0336
3.2885,1.7612,0.7884,1.0336
3.2946,1.7612,0.7187,1.0337
3.3007,1.7613,0.7074,1.0337
3.3068,1.7613,0.7290,1.0340
3.3130,1.7614,0.7487,1.0339
3.3191,1.7608,0.7893,1.0339
3.3252,1.7623,0.7480,1.0341
3.3314,1.7613,0.7159,1.0337
3.3375,1.7613,0.6958,1.0337
3.3436,1.7613,0.7065,1.0337
3.3498,1.7618,0.6910,1.0338
3.3559,1.7625,0.7090,1.0341
3.3620,1.7617,0.6771,1.0339
3.3682,1.7605,0.6737,1.0337
3.3743,1.7612,0.7573,1.0339
3.3804,1.7623,0.8241,1.0339
3.3866,1.7627,0.8371,1.0339
3.3927,1.7618,0.8506,1.0339
3.3988,1.7624,0.7405,1.0338
3.4050,1.7614,0.6670,1.0338
3.4111,1.7615,0.7316,1.0338
3.4172,1.7606,0.8376,1.0336
3.4234,1.7615,0.8232,1.0337
3.4295,1.7606,0.8147,1.0336
3.4356,1.7610,0.8004,1.0336
3.4418,1.7615,0.7642,1.0337
3.4479,1.7611,0.7314,1.0338
3.4540,1.7611,0.7092,1.0339
3.4601,1.7614,0.7361,1.0337
3.4663,1.7611,0.7374,1.0336
3.4724,1.7610,0.7177,1.0337
3.4785,1.7618,0.7183,1.0342
3.4847,1.7617,0.6920,1.0338
3.4908,1.7603,0.6852,1.0336
3.4969,1.7605,0.7256,1.0336
3.5031,1.7606,0.7592,1.0338
3.5092,1.7609,0.7625,1.0337
3.5153,1.7611,0.7607,1.0338
3.5215,1.7610,0.7390,1.0337
3.5276,1.7607,0.7313,1.0337
3.5337,1.7608,0.7303,1.0336
3.5399,1.7606,0.7878,1.0336
3.5460,1.7609,0.7951,1.0337
3.5521,1.7610,0.8012,1.0338
3.5583,1.7609,0.8089,1.0337
3.5644,1.7606,0.7136,1.0336
3.5705,1.7602,0.6735,1.0338
3.5767,1.7608,0.7362,1.0337
3.5828,1.7601,0.8009,1.0336
3.5889,1.7604,0.7993,1.0338
3.5951,1.7611,0.7893,1.0336
3.6012,1.7609,0.8134,1.0338
3.6073,1.7612,0.7790,1.0338
3.6135,1.7604,0.7214,1.0338
3.6196,1.7604,0.7741,1.0336
3.6257,1.7607,0.8616,1.0336
3.6318,1.7602,0.8135,1.0336
3.6380,1.7597,0.7452,1.0336
3.6441,1.7597,0.7570,1.0337
3.6502,1.7600,0.7592,1.0337
3.6564,1.7609,0.7425,1.0337
3.6625,1.7602,0.7702,1.0337
3.6686,1.7598,0.7921,1.0334
3.6748,1.7594,0.7612,1.0335
3.6809,1.7593,0.7559,1.0334
3.6870,1.7595,0.7726,1.0334
3.6932,1.7598,0.7670,1.0337
3.6993,1.7601,0.7551,1.0337
3.7054,1.7595,0.7997,1.0333
3.7116,1.7593,0.8442,1.0334
3.7177,1.7588,0.8411,1.0335
3.7238,1.7601,0.8009,1.0335
3.7300,1.7592,0.7705,1.0335
3.7361,1.7593,0.7228,1.0337
3.7422,1.7594,0.7099,1.0336
3.7484,1.7596,0.7458,1.0336
3.7545,1.7588,0.7556,1.0335
3.7606,1.7583,0.7572,1.0335
3.7668,1.7587,0.8123,1.0334
3.7729,1.7586,0.7964,1.0336
3.7790,1.7592,0.7449,1.0337
3.7851,1.7583,0.7544,1.0336
3.7913,1.7591,0.7331,1.0334
3.7974,1.7589,0.7455,1.0335
3.8035,1.7584,0.7892,1.0336
3.8097,1.7584,0.8238,1.0336
3.8158,1.7599,0.8402,1.0336
3.8219,1.7588,0.8982,1.0333
3.8281,1.7588,0.9044,1.0334
3.8342,1.7588,0.8170,1.0335
3.8403,1.7583,0.8084,1.0333
3.8465,1.7584,0.8253,1.0334
3.8526,1.7584,0.7904,1.0334
3.8587,1.7585,0.7917,1.0334
3.8649,1.7587,0.7967,1.0336
3.8710,1.7590,0.7764,1.0335
3.8771,1.7583,0.7889,1.0335
3.8833,1.7585,0.8398,1.0333
3.8894,1.7585,0.8232,1.0334
3.8955,1.7583,0.7833,1.0338
3.9017,1.7593,0.8153,1.0337
3.9078,1.7581,0.7686,1.0334
3.9139,1.7588,0.7156,1.0335
3.9201,1.7589,0.7517,1.0336
3.9262,1.7583,0.7481,1.0335
3.9323,1.7585,0.7204,1.0334
3.9385,1.7576,0.7287,1.0334
3.9446,1.7585,0.7676,1.0335
3.9507,1.7588,0.7605,1.0335
3.9568,1.7579,0.7852,1.0334
3.9630,1.7571,0.8578,1.0334
3.9691,1.7577,0.9370,1.0335
3.9752,1.7588,0.9754,1.0335
3.9814,1.7588,0.9102,1.0336
3.9875,1.7581,0.8302,1.0335
3.9936,1.7582,0.8646,1.0336
3.9998,1.7581,0.9030,1.0336
4.0059,1.7590,0.9644,1.0337
4.0120,1.7582,0.9616,1.0336
4.0182,1.7578,0.9063,1.0335
4.0243,1.7573,0.8490,1.0335
4.0304,1.7573,0.8543,1.0333
4.0366,1.7581,0.8378,1.0334
4.0427,1.7575,0.8455,1.0336
4.0488,1.7580,0.8976,1.0337
4.0550,1.7582,0.8681,1.0337
4.0611,1.7576,0.8266,1.0337
4.0672,1.7579,0.8036,1.0335
4.0734,1.7566,0.7899,1.0333
4.0795,1.7581,0.8295,1.0335
4.0856,1.7575,0.8898,1.0335
4.0918,1.7580,0.9071,1.0336
4.0979,1.7575,0.8957,1.0336
4.1040,1.7578,0.8443,1.0334
4.1101,1.7580,0.7987,1.0335
4.1163,1.7577,0.8186,1.0336
4.1224,1.7581,0.8657,1.0337
4.1285,1.7575,0.9373,1.0333
4.1347,1.7573,0.9268,1.0336
4.1408,1.7582,0.8743,1.0333
4.1469,1.7589,0.8412,1.0337
4.1531,1.7578,0.8071,1.0334
4.1592,1.7570,0.7947,1.0333
4.1653,1.7572,0.8558,1.0336
4.1715,1.7572,0.8674,1.0336
4.1776,1.7572,0.7875,1.0334
4.1837,1.7564,0.7072,1.0333
4.1899,1.7567,0.6752,1.0334
4.1960,1.7573,0.7077,1.0336
4.2021,1.7576,0.7895,1.0337
4.2083,1.7580,0.8397,1.0336
4.2144,1.7571,0.8800,1.0336
4.2205,1.7582,0.8651,1.0334
4.2267,1.7573,0.8213,1.0334
4.2328,1.7575,0.8435,1.0334
4.2389,1.7571,0.9299,1.0333
4.2451,1.7574,0.9790,1.0333
4.2512,1.7570,0.9505,1.0333
4.2573,1.7571,0.8469,1.0335
4.2635,1.7570,0.7962,1.0334
4.2696,1.7571,0.8275,1.0335
4.2757,1.7564,0.8463,1.0334
4.2818,1.7574,0.8713,1.0336
4.2880,1.7572,0.9235,1.0334
4.2941,1.7579,0.8998,1.0336
4.3002,1.7577,0.8015,1.0335
4.3064,1.7573,0.7599,1.0335
4.3125,1.7568,0.8122,1.0335
4.3186,1.7568,0.8483,1.0333
4.3248,1.7572,0.8537,1.0336
4.3309,1.7574,0.8547,1.0335
4.3370,1.7580,0.8321,1.0335
4.3432,1.7567,0.8287,1.0335
4.3493,1.7573,0.8993,1.0336
4.3554,1.7573,0.9533,1.0335
4.3616,1.7574,0.9763,1.0336
4.3677,1.7580,0.9733,1.0336
4.3738,1.7577,0.9271,1.0334
4.3800,1.7571,0.8312,1.0334
4.3861,1.7575,0.8257,1.0337
4.3922,1.7583,0.9157,1.0337
4.3984,1.7574,0.9346,1.0335
4.4045,1.7568,0.9252,1.0335
4.4106,1.7571,0.8874,1.0333
4.4168,1.7580,0.8344,1.0336
4.4229,1.7570,0.8769,1.0333
4.4290,1.7566,0.9439,1.0334
4.4351,1.7578,0.9672,1.0333
4.4413,1.7576,0.9864,1.0336
4.4474,1.7573,0.9594,1.0335
4.4535,1.7579,0.9220,1.0335
4.4597,1.7572,0.8399,1.0336
4.4658,1.7574,0.8082,1.0335
4.4719,1.7570,0.8306,1.0333
4.4781,1.7565,0.8150,1.0334
4.4842,1.7575,0.8114,1.0335
4.4903,1.7575,0.8138,1.0334
4.4965,1.7563,0.7862,1.0333
4.5026,1.7573,0.7337,1.0333
4.5087,1.7566,0.7702,1.0332
4.5149,1.7563,0.8275,1.0334
4.5210,1.7569,0.8576,1.0335
4.5271,1.7562,0.8956,1.0334
4.5333,1.7568,0.9256,1.0334
4.5394,1.7568,0.8770,1.0335
4.5455,1.7571,0.8286,1.0334
4.5517,1.7564,0.8780,1.0332
4.5578,1.7564,0.9439,1.0335
4.5639,1.7570,0.9472,1.0336
4.5701,1.7572,0.9175,1.0334
4.5762,1.7567,0.9411,1.0333
4.5823,1.7560,0.9541,1.0333
4.5885,1.7565,0.9277,1.0335
4.5946,1.7571,0.9076,1.0335
4.6007,1.7566,0.9057,1.0335
4.6068,1.7568,0.8959,1.0335
4.6130,1.7566,0.8701,1.0335
4.6191,1.7575,0.8419,1.0335
4.6252,1.7570,0.8252,1.0338
4.6314,1.7568,0.8501,1.0334
4.6375,1.7562,0.8836,1.0334
4.6436,1.7559,0.8722,1.0333
4.6498,1.7560,0.8290,1.0335
4.6559,1.7569,0.7798,1.0334
4.6620,1.7555,0.7896,1.0333
4.6682,1.7561,0.8424,1.0335
4.6743,1.7562,0.8522,1.0335
4.6804,1.7562,0.8452,1.0333
4.6866,1.7555,0.8337,1.0334
4.6927,1.7553,0.8708,1.0333
4.6988,1.7562,0.9038,1.0333
4.7050,1.7564,0.9025,1.0335
4.7111,1.7555,0.8803,1.0334
4.7172,1.7563,0.9435,1.0335
4.7234,1.7563,0.9646,1.0334
4.7295,1.7562,0.8789,1.0335
4.7356,1.7561,0.8133,1.0335
4.7418,1.7553,0.8056,1.0333
4.7479,1.7548,0.8556,1.0334
4.7540,1.7554,0.8663,1.0335
4.7601,1.7560,0.8363,1.0332
4.7663,1.7560,0.8089,1.0335
4.7724,1.7555,0.7690,1.0333
4.7785,1.7561,0.8128,1.0335
4.7847,1.7559,0.8210,1.0334
4.7908,1.7572,0.7825,1.0334
4.7969,1.7573,0.7492,1.0335
4.8030,1.5890,0.6969,1.0341
4.8090,1.5876,0.7214,1.0335
4.8150,1.5880,0.6872,1.0336
4.8210,1.5888,0.6735,1.0333
4.8270,1.5885,0.7150,1.0334
4.8330,1.5877,0.7747,1.0334
4.8390,1.5895,0.8077,1.0337
4.8451,1.5875,0.8330,1.0331
4.8511,1.5873,0.8067,1.0332
4.8571,1.5869,0.7812,1.0331
4.8631,1.5876,0.7916,1.0333
4.8691,1.5877,0.7899,1.0332
4.8751,1.5872,0.7240,1.0331
4.8811,1.5865,0.6894,1.0329
4.8871,1.5877,0.6964,1.0331
4.8931,1.5876,0.7115,1.0330
4.8991,1.5872,0.7143,1.0331
4.9051,1.5869,0.7555,1.0331
4.9111,1.5870,0.7511,1.0331
4.9171,1.5868,0.7249,1.0331
4.9231,1.5870,0.6885,1.0330
4.9291,1.5879,0.7011,1.0332
4.9351,1.5872,0.6883,1.0331
4.9412,1.5871,0.6932,1.0330
4.9472,1.5868,0.7245,1.0328
4.9532,1.5866,0.7184,1.0329
4.9592,1.5864,0.7114,1.0331
4.9652,1.5877,0.7055,1.0329
4.9712,1.5868,0.6447,1.0329
4.9772,1.5868,0.6412,1.0330
4.9832,1.5868,0.6787,1.0328
4.9891,1.5861,0.7300,1.0330
4.9951,1.5860,0.7332,1.0329
5.0011,1.5874,0.7386,1.0331
5.0071,1.5873,0.7716,1.0329
5.0131,1.5865,0.7754,1.0328
5.0191,1.5868,0.7368,1.0329
5.0251,1.5875,0.7363,1.0331
5.0311,1.5872,0.7608,1.0331
5.0371,1.5868,0.7165,1.0331
5.0431,1.5861,0.6626,1.0329
5.0491,1.5869,0.7124,1.0327
5.0551,1.5860,0.7128,1.0328
5.0611,1.5869,0.6665,1.0329
5.0671,1.5862,0.6907,1.0328
5.0731,1.5867,0.7545,1.0328
5.0791,1.5861,0.7642,1.0329
5.0851,1.5856,0.6886,1.0328
5.0911,1.5861,0.6616,1.0329
5.0971,1.5867,0.6728,1.0329
5.1031,1.5865,0.7018,1.0331
5.1091,1.5864,0.6908,1.0333
5.1151,1.5868,0.7024,1.0329
5.1211,1.5873,0.7000,1.0330
5.1271,1.5863,0.6586,1.0329
5.1331,1.5858,0.6710,1.0329
5.1391,1.5865,0.7092,1.0326
5.1451,1.5861,0.6751,1.0328
5.1511,1.5855,0.6346,1.0328
5.1571,1.5863,0.6888,1.0328
5.1631,1.5862,0.7383,1.0328
5.1691,1.5865,0.7173,1.0329
5.1751,1.5857,0.6910,1.0328
5.1811,1.5865,0.7250,1.0327
5.1871,1.5861,0.7510,1.0327
5.1931,1.5860,0.7133,1.0328
5.1991,1.5859,0.7258,1.0330
5.2051,1.5857,0.7479,1.0327
5.2111,1.5854,0.7264,1.0326
5.2171,1.5860,0.6932,1.0327
5.2231,1.5859,0.6972,1.0327
5.2291,1.5857,0.6986,1.0331
5.2351,1.5862,0.7203,1.0328
5.2411,1.5873,0.7818,1.0329
5.2471,1.5861,0.8286,1.0329
5.2531,1.5865,0.7852,1.0330
5.2591,1.5857,0.7590,1.0328
5.2651,1.5857,0.7425,1.0329
5.2710,1.5858,0.7348,1.0328
5.2770,1.5864,0.7527,1.0329
5.2830,1.5852,0.7345,1.0329
5.2890,1.5862,0.7263,1.0327
5.2950,1.5854,0.7676,1.0327
5.3010,1.5861,0.7796,1.0328
5.3070,1.5865,0.7657,1.0329
5.3130,1.5849,0.7839,1.0329
5.3190,1.5868,0.8007,1.0327
5.3250,1.5861,0.8118,1.0329
5.3310,1.5857,0.7853,1.0326
5.3370,1.5872,0.7759,1.0331
5.3430,1.5861,0.7473,1.0329
5.3490,1.5869,0.7432,1.0329
5.3550,1.5858,0.7119,1.0330
5.3610,1.5860,0.7301,1.0327
5.3670,1.5851,0.6893,1.0326
5.3730,1.5852,0.6525,1.0328
5.3790,1.5854,0.6249,1.0329
5.3850,1.5867,0.6667,1.0332
5.3910,1.5867,0.7359,1.0332
5.3970,1.5859,0.7517,1.0326
5.4030,1.4113,0.6771,1.0302
5.4090,1.4050,0.6554,1.0293
5.4150,1.4021,0.6091,1.0289
5.4210,1.3982,0.6223,1.0284
5.4270,1.3950,0.6773,1.0280
5.4330,1.3927,0.6604,1.0277
5.4390,1.3909,0.6636,1.0275
5.4450,1.3893,0.7201,1.0274
5.4511,1.3865,0.7117,1.0271
5.4571,1.3858,0.6662,1.0270
5.4631,1.3835,0.6383,1.0268
5.4691,1.3824,0.7066,1.0266
5.4751,1.3812,0.7295,1.0268
5.4811,1.3798,0.7010,1.0264
5.4871,1.3787,0.6812,1.0262
5.4931,1.3776,0.6918,1.0261
5.4991,1.3756,0.7269,1.0261
5.5051,1.3750,0.7004,1.0259
5.5111,1.3747,0.6523,1.0260
5.5171,1.3721,0.6468,1.0255
5.5231,1.3718,0.7082,1.0253
5.5291,1.3702,0.7363,1.0252
5.5351,1.3678,0.7026,1.0250
5.5411,1.3681,0.6310,1.0250
5.5472,1.3673,0.6560,1.0249
5.5532,1.3656,0.7198,1.0248
5.5592,1.3645,0.7248,1.0246
5.5652,1.3636,0.6821,1.0245
5.5712,1.3618,0.6363,1.0243
5.5772,1.3610,0.6222,1.0242
5.5832,1.3594,0.6565,1.0243
5.5892,1.3588,0.7105,1.0241
5.5952,1.3577,0.7137,1.0241
5.6011,1.3565,0.6637,1.0239
5.6071,1.3559,0.6117,1.0238
5.6131,1.3546,0.6181,1.0237
5.6191,1.3540,0.6736,1.0235
5.6251,1.3534,0.7043,1.0235
5.6311,1.3521,0.6806,1.0234
5.6371,1.3497,0.6264,1.0233
5.6431,1.3497,0.6150,1.0232
5.6491,1.3484,0.6349,1.0230
5.6551,1.3470,0.6755,1.0231
5.6611,1.3473,0.6836,1.0229
5.6671,1.3454,0.6549,1.0229
5.6731,1.3443,0.6164,1.0226
5.6791,1.3432,0.5905,1.0225
5.6851,1.3417,0.5862,1.0224
5.6911,1.3408,0.6159,1.0222
5.6971,1.3395,0.6153,1.0223
5.7031,1.3390,0.6059,1.0222
5.7091,1.3380,0.5754,1.0219
5.7151,1.3367,0.5534,1.0219
5.7211,1.3350,0.5476,1.0218
5.7271,1.3346,0.5720,1.0217
5.7331,1.3334,0.6003,1.0216
5.7391,1.3323,0.5862,1.0215
5.7451,1.3311,0.5885,1.0214
5.7511,1.3297,0.5670,1.0213
5.7571,1.3291,0.5574,1.0211
5.7631,1.3281,0.5377,1.0211
5.7691,1.3267,0.5183,1.0211
5.7751,1.3253,0.5123,1.0209
5.7811,1.3243,0.5133,1.0206
5.7871,1.3238,0.5138,1.0205
5.7931,1.3217,0.4972,1.0203
5.7991,1.3214,0.4823,1.0204
5.8051,1.3196,0.4635,1.0201
5.8111,1.3185,0.4473,1.0200
5.8171,1.3177,0.4262,1.0199
5.8231,1.3157,0.4042,1.0197
5.8291,1.3141,0.3893,1.0197
5.8351,1.3140,0.3845,1.0195
5.8411,1.3124,0.3783,1.0194
5.8471,1.3116,0.3757,1.0193
5.8531,1.3104,0.3677,1.0192
5.8591,1.3093,0.3544,1.0191
5.8651,1.3076,0.3467,1.0189
5.8711,1.3067,0.3367,1.0189
5.8771,1.3061,0.3197,1.0188
5.8830,1.3043,0.3042,1.0186
5.8890,1.3030,0.2879,1.0184
5.8950,1.3025,0.2748,1.0183
5.9010,1.3006,0.2599,1.0182
5.9070,1.2995,0.2451,1.0181
5.9130,1.2983,0.2327,1.0179
5.9190,1.2968,0.2303,1.0177
5.9250,1.2960,0.2435,1.0176
5.9310,1.2952,0.2473,1.0175
5.9370,1.2939,0.2446,1.0174
5.9430,1.2929,0.2366,1.0173
5.9490,1.2921,0.2256,1.0171
5.9550,1.2911,0.2135,1.0171
5.9610,1.2895,0.2005,1.0169
5.9670,1.2889,0.1904,1.0168
5.9730,1.2880,0.1784,1.0167
5.9790,1.2878,0.1719,1.0166
5.9850,1.2866,0.1624,1.0165
5.9910,1.2860,0.1526,1.0163
5.9970,1.2858,0.1411,1.0163

